A sparse representation of gravitational waves from precessing compact binaries

Many relevant applications in gravitational wave physics share a significant common problem: the seven-dimensional parameter space of gravitational waveforms from precessing compact binary inspirals and coalescences is large enough to prohibit covering the space of waveforms with sufficient density. We find that by using the reduced basis method together with a parametrization of waveforms based on their phase and precession, we can construct ultra-compact yet high-accuracy representations of this large space. As a demonstration, we show that less than $100$ judiciously chosen precessing inspiral waveforms are needed for $200$ cycles, mass ratios from $1$ to $10$ and spin magnitudes $\le 0.9$. In fact, using only the first $10$ reduced basis waveforms yields a maximum mismatch of $0.016$ over the whole range of considered parameters. We test whether the parameters selected from the inspiral regime result in an accurate reduced basis when including merger and ringdown; we find that this is indeed the case in the context of a non-precessing effective-one-body model. This evidence suggests that as few as $\sim 100$ numerical simulations of binary black hole coalescences may accurately represent the seven-dimensional parameter space of precession waveforms for the considered ranges.

==> selected_points.txt <==
# Mass ratio and spin components of precessing compact binary inspirals
# as selected by the reduced basis greedy algorithm from
#
# "A sparse representation of gravitational waves from precessing compact binaries"
# J. Blackman, B. Szilagyi, C. R. Galley, and M. Tiglio
#
# ======================================================

# Each column is labeled below in square brackets and contain the following parameters:
# 
# [1] = basis index
# [2] = mass ratio q
# [3] = chiA start (fixed v0 of 0.17)
# [6-8] = chiB start
# [9-11] = chiA end (fixed max dimensionless frequency of 0.2 in the L=m=2 mode)
# [12-14] = chiB end
0.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.000000000000000000e+00 1.000000000000000000e+01 5.212764817399999639e-01 5.463900545709999834e-01 -4.896210145109999856e-01 6.200949046279999877e-01 -3.785689055609999798e-01 -1.892721986420000113e-01 5.039564902980785410e-01 7.340365576033432982e-01 -1.312180932151361945e-01 6.411623328452039638e-01 3.294365682284616792e-01 2.098534770128402949e-01
2.000000000000000000e+00 1.000000000000000000e+01 7.441935378309999516e-01 -4.032762913610000305e-02 -3.720443859009999743e-01 4.027484453969999989e-01 -5.613705215669999582e-01 5.767641001709999937e-01 8.124709231776582330e-01 1.821590756703772296e-01 2.400905335436907470e-02 -3.756576968870808941e-02 -9.623211972744315224e-02 8.940515595940811133e-01
3.000000000000000000e+00 1.000000000000000000e+01 3.538412075849999838e-01 -6.163191754190000538e-01 -4.529707215639999784e-02 4.724514613019999976e-01 1.978398374309999971e-02 -8.718282234240000428e-02 4.156189368619104263e-01 -5.473425835637066861e-01 1.864986500160819294e-01 2.304353558990102913e-01 -3.679256959207796718e-01 2.067192842178685874e-01
4.000000000000000000e+00 6.365484828949999674e+00 4.954980261540000153e-01 7.510696858080000426e-01 1.939157388140000035e-02 -1.812416278550000037e-01 3.094900802779999849e-02 -8.207415945749999553e-01 6.642448253479270592e-01 4.336905929610113120e-01 4.250779711582496900e-01 7.308579810295352530e-01 3.043006542804236325e-01 -2.840261553522165916e-01
5.000000000000000000e+00 9.016824516739999851e+00 7.522629868289999466e-01 3.958604345489999954e-01 2.895286855529999870e-01 -3.964711296499999760e-01 2.135836035030000135e-01 -5.846731404970000323e-01 3.290918191386740244e-01 4.678039209106275020e-01 6.923077429204933519e-01 -8.365061565274398148e-02 6.754618945077124348e-01 -2.853135057743796388e-01
6.000000000000000000e+00 1.000000000000000000e+01 4.812715900160000060e-02 -7.361505476790000113e-01 5.155251184160000166e-01 -6.992694298830000044e-01 -2.488234985149999912e-01 -4.492643650629999930e-01 4.860610299858107025e-02 -6.488712899275853596e-01 6.217744734695777042e-01 7.580565620676518179e-01 -3.422914879804682675e-01 -2.468119201466366375e-01
7.000000000000000000e+00 1.000000000000000000e+01 5.671816190139999936e-01 1.966256650069999889e-01 6.705545159889999551e-01 7.422076442249999628e-01 2.235116826859999961e-01 -3.282023281340000209e-01 4.568940910978848691e-01 8.460881683727581454e-03 7.753555332884268791e-01 3.347643701264287341e-01 1.486915004564575427e-01 -7.578720743158801065e-01
8.000000000000000000e+00 1.000000000000000000e+00 6.257644961660000504e-01 -5.418011866590000114e-01 3.533698762949999961e-01 5.161495994770000095e-01 -7.193448587340000033e-01 1.616556994749999976e-01 5.814920455055894166e-01 -5.905176453606928444e-01 3.509357653322366377e-01 3.582930940303662992e-01 -6.434655642116539065e-01 5.172795436826740367e-01
9.000000000000000000e+00 1.000000000000000000e+01 -4.504117863159999846e-01 -4.231512744429999917e-01 -6.538145580149999914e-01 3.737856942969999818e-01 2.067172535840000047e-01 -6.692373553370000172e-01 -4.410570302691893541e-01 -7.658610055773598102e-01 -1.683058845453068164e-01 1.327431415580579421e-01 -4.405402077842771047e-01 -6.470162201934431812e-01
1.000000000000000000e+01 1.311811720299999928e+00 2.817158765550000221e-01 7.836961884790000221e-02 8.511723490210000298e-01 5.558138349569999859e-01 4.626146860990000276e-01 5.254654226089999769e-01 -2.125266260055146822e-02 -2.412984809334502712e-01 8.667891135802473501e-01 -3.050892815902039867e-01 -1.768156713685393455e-01 8.214085620837122681e-01
1.100000000000000000e+01 2.942302997990000168e+00 -1.204046924239999920e-02 8.940083411770000099e-02 8.954677648909999954e-01 5.091465887239999821e-01 6.638038499620000366e-01 7.616523336369999952e-02 5.781533904776393201e-02 -1.772566326189792263e-02 8.979661393557434312e-01 5.031146362741436562e-01 -5.931793343968756460e-01 3.173025093880967318e-01
1.200000000000000000e+01 3.987824669490000140e+00 7.911215651639999513e-02 -1.864819667110000079e-02 7.960780835540000044e-01 2.551530096049999807e-01 -8.243579397050000424e-01 2.555991567570000123e-01 5.665665422781956430e-03 4.347588539262917107e-02 7.990147378414029777e-01 -3.725826231176205816e-01 6.364132155911408351e-01 5.159073635342705799e-01
1.300000000000000000e+01 5.191321155929999875e+00 2.712639945470000091e-01 -1.076537415539999959e-01 8.198484561140000348e-01 2.186451891400000014e-01 -8.530162183049999625e-01 1.767717207870000105e-03 1.690708460900315901e-01 2.766003808603053130e-02 8.532144777816039749e-01 -7.828709103572359940e-01 3.966002883598458428e-01 7.257313989631108964e-02
1.400000000000000000e+01 6.809477033260000312e+00 -1.720872533399999960e-01 1.664541353510000099e-01 8.675707452780000439e-01 8.135515661129999465e-01 -2.063780373440000093e-01 -2.110027402200000124e-01 -3.304299272029468520e-03 1.923361503924552254e-02 8.997883916002407112e-01 8.146991534650983580e-01 8.160655452895894391e-02 2.803316967071760590e-01
1.500000000000000000e+01 1.000000000000000000e+01 5.363899960190000177e-02 6.904217833000000359e-01 5.386070555480000355e-01 -6.101848164640000238e-01 5.919531959910000474e-01 2.409009457550000122e-01 1.533454659821776866e-01 5.680483738689823259e-01 6.507404662590352551e-01 5.402026405181183932e-01 4.305363906918548145e-02 6.979218095425375745e-01
1.600000000000000000e+01 8.365385783429999833e+00 -2.157708663169999874e-01 3.434084748110000085e-01 8.034385805249999457e-01 -1.358405244099999964e-01 8.567301226689999494e-01 9.287064713050000031e-02 -1.967908065128834150e-01 1.114564447240729284e-01 8.711204505696340528e-01 7.367462396398445357e-01 -4.540251350587712342e-01 1.101374706352534899e-01
1.700000000000000000e+01 1.971022276640000070e+00 5.750840669419999829e-01 -5.853711363060000172e-01 3.696200058560000223e-01 -6.313036358079999744e-01 -5.418619244319999861e-01 -3.432080268489999808e-01 -6.415511022441795497e-01 -1.065414007201380270e-01 6.221423575975184583e-01 -2.157157835193365125e-01 3.368926522403582480e-01 8.061764178573267436e-01
1.800000000000000000e+01 3.339868130080000164e+00 -3.495092066739999975e-02 6.903127075310000471e-01 5.704973291120000178e-01 -1.055799592270000031e-01 8.472880698279999789e-01 7.447977001559999422e-02 1.673086935849931733e-01 -5.262097952932268119e-02 8.788966020630606391e-01 7.409593550215144431e-01 2.461484081315743477e-01 3.535274135429429254e-01
1.900000000000000000e+01 1.803415457699999891e+00 7.784755601570000350e-01 4.949108723960000261e-02 4.489169572680000164e-01 7.906150838009999848e-01 4.190052032909999946e-01 5.026419321250000238e-02 3.941518575119943302e-01 2.961651113230966414e-01 7.529478999545791140e-01 -5.259099257660143634e-01 6.820000282087578247e-01 -2.479087966339686977e-01
2.000000000000000000e+01 1.000000000000000000e+00 5.351593444759999985e-01 -6.899388215699999716e-01 -1.364679139499999916e-01 5.130005574199999474e-01 7.183531222100000280e-01 1.224561095569999952e-01 3.241679581804307042e-01 -2.304041171693103074e-01 7.892171251673534282e-01 2.759301180473148762e-01 -6.065671631646198936e-01 -5.917221690019968117e-01
2.100000000000000000e+01 4.186331443740000324e+00 4.914355209580000272e-01 -5.414139681620000477e-01 4.963439368099999971e-01 -8.200968496430000032e-01 3.108751311919999982e-01 -1.800939281099999956e-01 9.648487972854012662e-02 1.576743459495021926e-01 8.641902154030514094e-01 -7.998310808423282348e-01 -3.091837860067988553e-01 -2.575104675067339532e-01
2.200000000000000000e+01 1.000000000000000000e+00 -8.499060745859999821e-01 1.713571238970000021e-01 2.169983716799999962e-01 7.317176273250000085e-01 4.743783690160000011e-01 -1.534877022370000066e-01 2.632040961267848034e-02 2.674468647647389452e-01 8.523915200020771854e-01 4.059703363561908418e-01 2.210751695091525693e-01 -7.551939176135883391e-01
2.300000000000000000e+01 5.534840784250000034e+00 2.569842630270000039e-01 7.628026014959999879e-01 4.026056131090000045e-01 1.522472718210000076e-01 8.804904113150000544e-01 -9.553206418300000391e-02 1.652483971028202991e-01 6.775105866534921750e-01 5.689221143753527832e-01 8.723342524244424023e-01 2.124761571483450573e-01 -3.815501800449133674e-02
2.400000000000000000e+01 1.000000000000000000e+01 7.195722035010000406e-01 2.360434900770000122e-01 4.863119520849999988e-01 8.855726342099999870e-01 -1.086846042129999967e-01 1.181048955169999998e-01 6.155780594637304537e-01 1.177257209617589909e-02 6.564488245498226737e-01 7.829756815419716687e-02 -5.085468240218854463e-01 7.384101957378883530e-01
2.500000000000000000e+01 1.000000000000000000e+00 -5.598979349170000175e-01 6.021151519199999802e-01 2.992449477549999903e-01 -7.495624127400000170e-01 -4.600649338169999769e-01 -1.910404304820000065e-01 -3.903368566298899278e-01 -7.344503629464722572e-01 -2.716536306731985873e-01 -5.384918761383106212e-01 -9.463966533127807224e-02 7.148914834117939821e-01
2.600000000000000000e+01 1.783760604060000032e+00 -6.666266221809999948e-01 3.008902185370000010e-02 -6.039069442919999808e-01 -7.605910691170000293e-01 4.334642860069999881e-01 2.088299268200000114e-01 -5.253935112069202384e-01 7.109040639609035539e-01 -1.690475382660613646e-01 7.809113918736325655e-01 3.901138203090049328e-01 2.190630159829564660e-01
2.700000000000000000e+01 1.683461193020000080e+00 8.088516790319999483e-01 2.914577516749999875e-01 9.177585273709999714e-02 -3.056307353869999743e-01 8.200942203159999888e-01 1.381055515150000079e-01 3.034844461735801691e-01 7.695947346318738891e-01 2.514609356494955650e-01 -7.762148213616326675e-01 1.560529974238032969e-01 3.977132544858651975e-01
2.800000000000000000e+01 1.236136391220000075e+00 4.735860356080000277e-02 3.522828661130000261e-01 -8.268336863670000536e-01 2.537611451269999874e-01 2.120645895390000091e-01 -8.370387631929999683e-01 -4.512450241012699870e-01 4.019967919187242833e-01 -6.669156674564182818e-01 -6.149412867994887844e-01 3.672116420715234586e-01 -5.449796543526258530e-01
2.900000000000000000e+01 1.000000000000000000e+00 2.897172992600000052e-01 7.835312296109999686e-01 -2.861847623689999787e-01 -6.474353422289999549e-02 -8.426787006110000311e-01 3.093555920180000030e-01 -5.505929713489028376e-01 1.180770280149979895e-01 -6.801942478203588660e-01 4.496719148370585395e-01 -3.271452604009271181e-01 7.076518547520974645e-01
3.000000000000000000e+01 2.206331347029999890e+00 4.661821590649999902e-01 7.601606842400000508e-01 1.217781947060000008e-01 4.389985129469999858e-01 -7.850401843380000466e-01 3.149943815970000088e-02 6.824195052685755325e-01 4.745656053639764060e-01 3.450957910748075341e-01 -8.031119730671004708e-01 3.969338106296795288e-01 -8.634065266233015290e-02
3.100000000000000000e+01 1.000000000000000000e+00 -7.395565366509999627e-01 -3.478761744449999829e-03 -3.872314693750000258e-01 3.271387183180000102e-01 -5.441696687849999492e-01 6.378554934710000124e-01 2.945324769512821517e-01 -5.132989485144292541e-01 -5.887945252480135672e-01 2.055827868478495718e-02 -6.846593016145699484e-02 8.971564933331495073e-01
3.200000000000000000e+01 5.600240586580000013e+00 -7.668011015490000526e-01 -3.965286666869999865e-01 2.545212901880000156e-01 3.748332439470000166e-01 7.481108266879999968e-01 -3.314064426430000099e-01 -1.285704152635054609e-01 -4.891913670172809425e-01 7.444202138252239420e-01 6.927928370748928089e-01 5.429526929968738758e-01 1.877244179136331736e-01
3.300000000000000000e+01 2.858737723009999954e+00 -8.190741235389999986e-01 2.782592450070000001e-01 1.437080715340000037e-01 -8.103907344009999569e-01 1.854189829810000134e-01 3.447994465590000224e-01 -3.079257750458664344e-01 -5.428158942634071504e-01 6.160318653170219205e-01 3.503125496663068161e-01 -7.897537675004731583e-02 8.252539045368346704e-01
3.400000000000000000e+01 3.971147588740000067e+00 -8.135043637899999625e-02 1.136506061430000020e-01 -8.852377167680000047e-01 -1.177848317399999983e-01 -4.834559416010000277e-01 -5.987780420199999565e-01 -4.705489205991409407e-01 4.063485236341747853e-01 -6.454802550246285797e-01 -6.471227468901956659e-01 -1.954448651102078383e-01 -3.862272810969533676e-01
3.500000000000000000e+01 9.442709315620000154e+00 9.741479876069999988e-02 8.872372428279999834e-01 1.154141755680000020e-01 -5.517739763860000091e-01 6.518352180359999748e-01 2.487292436830000064e-01 3.462338748504733554e-01 5.946863192297885403e-01 5.800605878924928183e-01 -2.566392551433824831e-01 -8.422294434097514770e-01 -1.264743654139648954e-01
3.600000000000000000e+01 4.560417563429999710e+00 8.582299635250000280e-01 2.058291200229999951e-01 1.762830197670000043e-01 4.958606943609999984e-01 7.431781436050000078e-01 8.325070367909999380e-02 5.172369370246996390e-01 -3.257846428274774886e-01 6.605530391024311276e-01 -3.810479456863991726e-02 1.341245643811310728e-01 -8.863864203034226286e-01
3.700000000000000000e+01 9.913036411229999345e+00 -1.293224269330000009e-01 8.897335000139999783e-01 -4.062030090220000028e-02 -8.422731048029999945e-01 -2.554957260290000032e-01 1.752964244540000105e-01 -3.836180644183374566e-01 7.380992619769598528e-01 3.435791904752854009e-01 1.521727297788500188e-01 -8.021146039563085139e-01 -3.726747999951667834e-01
3.800000000000000000e+01 2.138199091350000192e+00 8.815793640229999673e-01 -8.105665993270000716e-03 -1.217705213999999980e-01 5.526514976519999456e-01 6.698001021680000111e-01 2.440985523039999883e-02 -1.339140848588622479e-01 -5.046213928194888121e-01 7.207636259860947803e-01 -1.558106265519363931e-01 -1.285052180364046684e-02 -8.545230296275740933e-01
3.900000000000000000e+01 9.563142074170000839e+00 -1.867347804879999906e-01 1.020573555080000056e-01 8.744795125919999634e-01 -1.466320454020000053e-01 5.482747787320000343e-01 6.367542976879999594e-01 -1.106415182292088961e-01 2.982171728671250549e-03 8.931682714337921825e-01 -2.479193789108795343e-01 -2.246993530248221071e-01 7.846071673691915604e-01
4.000000000000000000e+01 3.468284124360000220e+00 -1.682956777469999943e-01 8.537051655799999805e-01 -2.280919197849999927e-02 1.473368808770000038e-01 -8.673863529009999684e-01 -7.108412890720000078e-03 1.089870995914883761e-01 -3.375420787972980841e-01 7.948857535991438183e-01 -8.690516325160461131e-01 1.549110689445905124e-02 -1.364809742979327667e-01
4.100000000000000000e+01 1.000000000000000000e+00 -1.416750898259999947e-01 7.501327951580000208e-01 4.766853873910000261e-01 -8.489729809639999791e-01 2.246071105380000044e-01 1.969683311840000062e-01 -5.408379571391432883e-01 5.953262859023212838e-01 4.038327838754959265e-01 -6.381255659309038597e-01 -3.118959872157174851e-01 5.527356105557381660e-01
4.200000000000000000e+01 1.472111847060000089e+00 1.487551265200000028e-01 -6.739482000669999584e-01 5.776380665789999647e-01 -6.294707504650000063e-01 4.697164564149999832e-01 -3.416394810219999800e-01 -2.599503419101160118e-01 -1.733829162247850220e-01 8.440166965751261241e-01 2.145147743879924629e-01 -1.620809557658168740e-02 -8.290387320165873986e-01
4.300000000000000000e+01 1.801223380890000003e+00 -4.502745242469999992e-02 -7.601117103460000024e-01 4.669897759639999868e-01 -2.972587518390000239e-01 -8.214908534279999897e-01 -1.663331852319999971e-01 2.737890663076433806e-01 3.019983597521515573e-01 7.948039207252504124e-01 7.891009066066194677e-01 -3.164463370183560609e-01 2.608796487155763955e-01
4.400000000000000000e+01 2.663123542370000152e+00 -5.411756533620000198e-01 -6.564026351699999706e-01 -2.937081761709999794e-01 5.591637981429999904e-01 7.011285598280000420e-01 7.585901026840000116e-02 -7.444124726119472069e-01 4.523062595312572487e-01 2.264268495317835195e-01 -1.821139584840564263e-01 -2.298260663088524669e-01 8.508904072133879337e-01
4.500000000000000000e+01 1.569162105740000035e+00 -5.012661845170000019e-01 4.011251202839999919e-01 -6.307383372970000179e-01 8.525252971860000084e-01 -1.102030284229999976e-02 2.312290941269999900e-01 5.492688775554059877e-01 3.092522414371607908e-01 -6.423914315350567339e-01 8.708033048384473951e-02 5.285396236887632826e-01 7.024603942160767556e-01
4.600000000000000000e+01 1.000000000000000000e+00 1.285494737220000128e-01 2.062193319479999898e-01 7.328947556839999766e-01 -9.458323698859999462e-02 -3.321556463510000334e-02 8.943996520270000028e-01 -1.415135886773934148e-01 -1.044385996435739788e-01 7.518328179142951262e-01 1.724835244027151659e-01 2.759138148862643261e-02 8.828862607800629370e-01
4.700000000000000000e+01 1.143649544310000099e+00 5.541114964509999963e-01 2.399479638400000003e-01 -5.913697101139999690e-01 -6.917328471939999945e-02 -6.831785262759999533e-01 -5.550599426110000012e-01 5.396658271972186727e-01 -6.216499254249265860e-01 -1.914285114213986894e-01 -4.763275676161076583e-02 1.285205667655009154e-01 -8.722516645399835955e-01
4.800000000000000000e+01 6.087715174909999583e+00 -5.839264374299999449e-01 -6.651468003549999564e-01 -1.631246445150000002e-01 -8.182660376389999657e-01 -7.853369714980000527e-02 3.154500525019999779e-01 -5.684365316850117367e-01 -6.758665013095668250e-01 1.734484991367167550e-01 -5.854410331278526725e-01 1.551466262449965189e-02 6.574600190752473150e-01
4.900000000000000000e+01 4.880143973770000088e+00 6.071578182119999889e-01 -6.451456255959999719e-01 -1.585764974960000018e-01 -7.188938370480000284e-01 5.390181432589999933e-01 5.148875889509999665e-02 1.633479921320316886e-01 1.417233030552526030e-01 8.736314662515596297e-01 4.003491473827395231e-01 2.868408452481789328e-01 -7.532880518086857435e-01
5.000000000000000000e+01 6.127026276859999676e+00 1.695026332590000018e-01 5.274273525389999717e-01 7.092878436230000139e-01 -2.025132915110000043e-01 8.158366640319999474e-01 -2.286317156459999889e-01 2.894348958036380148e-02 8.886283654057107462e-02 8.951344428004666121e-01 -8.274113450065770925e-01 -1.042143238597868088e-01 2.518003122882525591e-01
5.100000000000000000e+01 3.428979138119999881e+00 -2.836508448830000195e-01 -2.042138721300000015e-01 8.293605323539999796e-01 5.326912102719999487e-01 4.646207510939999730e-01 -5.571064818790000261e-01 -1.074427506835243067e-02 -2.534605765844256675e-01 8.635058173914491597e-01 -7.265941248077991688e-01 -3.773689152624116194e-01 -3.737026615000603180e-01
5.200000000000000000e+01 1.000000000000000000e+00 -1.920493872540000035e-01 5.336276051510000507e-01 -6.988265964290000243e-01 4.705671510050000172e-01 2.088451772870000001e-01 7.276877599709999922e-01 2.331955185950675136e-01 6.369973283398269182e-01 -5.914847873836910352e-01 4.309642587124688506e-01 -2.309267221963114958e-01 7.453334048088964270e-01
5.300000000000000000e+01 5.864195889420000363e+00 4.371189047410000139e-01 -5.464806683370000417e-01 -5.617824546159999599e-01 7.563392483640000163e-01 3.070611975149999950e-01 3.790308198089999969e-01 8.150785451307803742e-01 -3.692782839828450681e-01 6.777977800294793242e-02 -3.164754947797302487e-01 8.246891942066362224e-01 1.724267769388150295e-01
5.400000000000000000e+01 1.000000000000000000e+01 -9.890914398170000399e-02 -4.317153855079999825e-01 -7.748802497569999836e-01 -8.531564810859999515e-01 -2.244214837390000050e-01 -1.782105956910000066e-01 -4.729672812949772126e-02 -8.782950760515970678e-01 -1.515301065872051156e-01 -2.009403418727486734e-01 -1.128175363750623245e-01 8.699972307748399247e-01
5.500000000000000000e+01 2.681978445759999996e+00 -5.726433110099999890e-01 5.985932434740000030e-01 -2.825026035950000125e-01 -3.845364905140000178e-01 -7.891580032389999833e-01 1.983969087130000031e-01 -2.021992122665364211e-01 8.465689594839707066e-01 9.207838612757199281e-02 8.256411534058120116e-01 -1.680075386583762820e-01 3.163702774213081881e-01
5.600000000000000000e+01 1.552257100050000060e+00 -4.001792016140000019e-01 -7.725144365899999643e-02 7.353679972469999715e-01 6.711382499630000331e-02 5.099585787699999484e-01 -7.385377325719999497e-01 6.539046381998868673e-01 -1.780213482940691261e-01 4.975885790007077425e-01 3.761333971190727876e-01 -2.527614485339421332e-02 8.172421819910121732e-01
5.700000000000000000e+01 5.302820073830000425e+00 4.430285815650000236e-01 5.765078585780000209e-01 -5.304378992060000408e-01 7.131913288560000064e-01 7.732383676489999746e-02 5.434879508440000340e-01 -9.328894625792578943e-02 8.400596419120948122e-01 3.091875976361018186e-01 3.263371638413208320e-01 -4.079867108547671761e-01 -7.328375663441212273e-01
5.800000000000000000e+01 1.000000000000000000e+01 2.702697496350000075e-02 3.881598034810000014e-02 8.987562863720000017e-01 -1.908318759160000100e-01 -9.824685250780000600e-02 -8.052639731059999528e-01 1.674686221037766098e-02 3.527700355813265937e-02 8.991524206859009549e-01 -2.151632525497207682e-01 1.310856022815828081e-01 -7.943806737428837916e-01
5.900000000000000000e+01 1.000000000000000000e+01 -2.791407565280000225e-01 -4.574548585600000106e-01 -7.230598110979999937e-01 7.421181485369999775e-01 1.035634579599999938e-01 3.763654934960000142e-01 -6.184063937360604335e-01 -6.536283873906234554e-01 -1.853276511592887033e-02 2.069236234855216516e-01 2.705616647292082289e-01 -7.662210646060220176e-01
6.000000000000000000e+01 2.322231783299999908e+00 4.412114415649999732e-01 6.914950455980000132e-01 -2.379064621529999868e-01 1.835237205280000061e-01 7.445380492500000003e-01 3.619451228950000266e-01 -6.986269122729283909e-01 1.621899287311563964e-01 4.637319090051522652e-01 2.329818106643423703e-01 -7.505806437190561953e-01 3.183870405308366625e-01
6.100000000000000000e+01 3.960856440200000161e+00 -7.904382887309999717e-01 1.938758368810000049e-02 -4.299202638929999765e-01 -5.505308046960000201e-01 6.767330529280000118e-01 2.212424194289999979e-01 2.698214722237546881e-01 4.270085676652958517e-02 8.575389262022976578e-01 -2.601024722088439156e-01 -8.336562433736334210e-01 2.176326521258809266e-01
6.200000000000000000e+01 3.758510387739999903e+00 -2.768756025760000239e-01 -5.748564882750000216e-01 6.347282241930000124e-01 -6.586910952240000450e-01 -5.034427101849999753e-01 -3.502448838080000071e-01 -1.932037347983289743e-01 -4.517170035038807763e-01 7.540716581371772476e-01 3.096461673449624197e-01 -1.368309803581915438e-02 -8.449449824849296631e-01
6.300000000000000000e+01 1.000000000000000000e+00 -7.497652548109999815e-01 2.318894971599999924e-02 4.973070834900000237e-01 -3.155433850400000129e-01 8.419288726770000064e-01 3.985154339839999671e-02 -1.805758398803661846e-01 3.162827867752629474e-01 8.230173539031346852e-01 -2.377498315500656961e-02 8.995497975774405797e-01 -1.564965401113623672e-02
6.400000000000000000e+01 8.712179166009999420e+00 -5.038528186790000030e-01 -3.486288447809999802e-01 6.592346059600000530e-01 4.592303762819999746e-01 7.515299475669999785e-01 1.852301255480000020e-01 -3.384081318397374472e-01 -1.529831647099245094e-02 8.338140666942431833e-01 -7.200814711374404764e-01 -2.260844281726489546e-01 4.902739083953334132e-01
6.500000000000000000e+01 1.483668165479999912e+00 -1.968887895789999953e-01 1.525024421070000080e-01 8.647146039469999490e-01 -2.371006867590000067e-01 -2.523555331990000039e-01 -7.337575121099999542e-01 -2.686404956781872633e-01 -8.978740919366839934e-02 8.541217956651745435e-01 -5.858511743795317139e-01 -3.277846509963708854e-01 -4.556706719949040751e-01
6.600000000000000000e+01 1.000000000000000000e+00 -3.592383924990000255e-01 5.199562488150000217e-01 -6.256832673829999525e-01 1.424831551140000041e-01 -1.433083869029999902e-01 -5.363832594799999853e-01 -1.194528749352993940e-01 3.144268855262161849e-02 -8.806978156185912843e-01 -1.352111697984941484e-02 5.301145248125229692e-01 -2.175810520763672706e-01
6.700000000000000000e+01 6.526070720729999941e+00 -6.952702228749999547e-01 3.857788316619999852e-02 5.701851139000000401e-01 3.912130170120000083e-01 7.941437568920000079e-01 1.621359574850000096e-01 -5.905731927894103395e-01 4.310925625059867927e-02 6.777646316997554266e-01 4.419543893427379522e-01 7.839375446323051388e-01 1.087395737725387404e-02
6.800000000000000000e+01 1.000000000000000000e+01 6.722513377690000347e-01 -4.859952983599999943e-01 3.424848393570000260e-01 8.967109396279999700e-01 -5.342855975960000142e-02 5.527096663670000298e-02 6.647141393849042013e-01 -2.591291131295545003e-01 5.444413393358701336e-01 7.494070468872630897e-02 -7.307759817226132659e-01 -5.199522604351710653e-01
6.900000000000000000e+01 7.642812523669999969e+00 1.882867027819999928e-01 8.299216907869999549e-01 -2.928789933000000012e-01 -8.233278554549999795e-01 3.628266900730000022e-01 -2.209152330170000011e-02 1.648078030792350379e-01 8.820625469629227444e-01 6.931126377722958420e-02 -8.930690426431385776e-01 1.107967016310897196e-01 -1.231969529764077170e-02
7.000000000000000000e+01 1.000000000000000000e+00 7.583602730859999586e-01 -3.447857060449999872e-02 3.217728479729999869e-01 -7.971092565280000208e-01 2.096947517309999953e-01 -3.614483977749999855e-01 1.268789126510369569e-01 6.812063229407058773e-02 8.118486079602894590e-01 9.882758847916492395e-03 -1.672581865018624159e-01 -8.842663795862343301e-01
7.100000000000000000e+01 3.594052626399999895e+00 -4.477881758269999790e-01 -7.146669264960000545e-01 -2.873591074160000147e-01 6.586159705270000497e-01 4.501592386380000033e-01 -2.456202347130000130e-01 -6.910785239505710109e-01 2.244072267963835576e-01 5.156454141541995106e-01 -5.346521675409803276e-01 -6.228924758294287489e-01 -1.513263336800551584e-01
7.200000000000000000e+01 7.165103674410000067e+00 -6.009173991859999564e-01 4.824706534470000197e-01 -3.543223871880000209e-01 -4.066220336229999788e-01 7.270159242160000312e-01 3.407438447119999769e-01 -6.567060295439145490e-01 -1.055199973925214420e-04 5.368064695677287057e-01 -5.103380595898741046e-01 7.379332997242664671e-01 7.077788581669382240e-02
7.300000000000000000e+01 1.000000000000000000e+00 7.476153714659999894e-01 -3.625256859229999962e-01 3.458993833389999994e-01 2.275450662279999980e-01 8.423788398320000148e-01 -2.205020023469999868e-01 -1.866271245036819348e-01 6.259240974598960783e-01 6.191844155875102507e-01 8.329581978555387067e-01 1.901994060874557246e-01 -2.828512443184908465e-01
7.400000000000000000e+01 4.264585375260000255e+00 3.503441062009999829e-01 7.076590566010000360e-01 -2.333715305790000083e-01 -6.980935831019999815e-01 -5.379868234350000389e-01 1.823061355039999887e-01 7.166162457814707620e-01 3.391650740486967797e-01 2.222899306004423869e-01 -1.045037583338560699e-01 5.530346019437790694e-01 7.023045586006398944e-01
7.500000000000000000e+01 8.130820509359999448e+00 -6.521050812359999727e-01 2.555169423190000177e-01 5.647716159640000511e-01 -5.381479514360000271e-01 -7.200966862540000291e-01 -1.291052726120000063e-02 -5.710189747205298705e-01 1.888139701616080024e-01 6.691663008293843307e-01 6.777370882815170194e-01 -5.350140174531990700e-02 -5.883189398235540990e-01
7.600000000000000000e+01 1.388123126430000021e+00 7.336270175950000416e-01 -4.634387027140000059e-01 -2.387801664330000129e-01 -4.481940577790000102e-01 -6.997914112669999520e-01 3.455634055979999730e-01 3.177168765784044169e-01 -8.176846594829285664e-01 -2.011163442969980952e-01 6.400786703361693863e-01 2.267421864271127463e-01 5.906668066214419976e-01
7.700000000000000000e+01 1.000000000000000000e+00 5.722759950039999488e-01 -5.931482725729999572e-01 -3.614904041420000103e-01 -6.050844755730000468e-01 -4.311152841419999687e-02 5.610470510739999916e-01 6.503912688120793151e-01 1.208403144208474028e-01 6.102366883278186327e-01 -3.843595541233002510e-01 -6.588197088392137024e-01 -3.177797103322886341e-01
7.800000000000000000e+01 1.000000000000000000e+01 -8.919861016360000061e-01 -8.451919447569999910e-02 2.589538467000000038e-02 -7.784092360209999839e-01 -3.651600903980000146e-01 2.500090733309999758e-01 -5.705800348267803246e-01 1.148377860065057099e-01 6.816919960319970384e-01 -8.285434254367505247e-01 3.318524563999752375e-01 -7.181298615224461501e-02
7.900000000000000000e+01 1.000000000000000000e+01 1.844678765170000012e-01 -8.221589562690000408e-01 3.162692731839999993e-01 5.619732456210000393e-01 -6.540718450560000230e-01 2.576355812219999764e-01 1.658867829383041947e-01 -7.482574098314469513e-01 4.717970155468611537e-01 2.078987664701279492e-01 -5.716587458312821779e-01 6.633131837636307981e-01
8.000000000000000000e+01 1.000000000000000000e+00 -1.662492651939999899e-01 -4.024912520099999808e-02 -8.733804967720000256e-01 3.007192524910000109e-01 1.085757039150000020e-01 -8.412961712149999993e-01 -1.720791992151793071e-01 -7.612209151202973742e-03 -8.731455238749847858e-01 1.874970206387369109e-01 3.225598846186817914e-01 -8.190238018956317312e-01
8.100000000000000000e+01 7.281166258699999894e+00 -5.262002233079999813e-01 2.174807061069999881e-01 6.970046394840000437e-01 5.819128132619999505e-01 -5.515169932340000525e-01 -3.984776137370000249e-01 -4.701141477543475666e-01 1.263127270506285982e-01 7.569925911570811738e-01 -8.032086357713816849e-01 -4.199708189287174043e-02 3.932811414862572019e-01
8.200000000000000000e+01 1.000000000000000000e+01 4.520362002209999952e-01 7.427757732669999502e-01 -1.744345164240000134e-01 7.469836751889999960e-01 -5.018729130789999493e-01 1.178847393990000054e-02 3.493439138894037232e-01 4.991635461296019538e-01 6.444180011647901996e-01 1.353828042302654688e-01 -8.514441827641795468e-01 -2.582911118266241757e-01
8.300000000000000000e+01 6.947744933540000112e+00 -7.939478736809999493e-01 -9.125043294819999359e-03 4.237493450870000178e-01 5.056749707300000063e-01 7.417892793050000488e-01 6.357270707459999892e-02 -2.670861124643530427e-01 2.348557607739788222e-01 8.267452933990470099e-01 -7.632745192910651566e-01 4.448330784942543525e-01 -1.718590685215467817e-01
8.400000000000000000e+01 8.747152277630000583e+00 -6.580777039220000457e-01 -3.709626913729999753e-01 -4.620974794470000258e-01 -5.142168315639999987e-01 7.032798860729999602e-01 -3.100607686539999866e-02 -6.421154924886398607e-01 -2.283055556950613907e-01 5.654891076279976447e-01 -5.610936775994032448e-03 -8.485573107256000336e-01 1.997546782928501796e-01
8.500000000000000000e+01 1.000000000000000000e+00 3.087561571240000080e-01 -6.009265990690000336e-01 5.885783016100000209e-01 -3.559484084230000317e-02 -7.923186061970000083e-01 -4.253989111179999894e-01 6.662793961741194648e-01 -3.291989208656552757e-01 5.005670741656070843e-01 4.228560016477799777e-01 7.186224319443984543e-01 3.387840049684249788e-01
8.600000000000000000e+01 1.000000000000000000e+01 6.970629960180000362e-01 -4.761384884689999764e-01 3.120822317609999730e-01 5.517621879499999826e-01 6.396178524179999547e-01 2.174352051669999897e-01 5.365041766590156191e-01 -5.211030452497963372e-01 5.006145070478216219e-01 3.991903360344271623e-01 6.812297506836497707e-01 -3.706800221207798285e-01
8.700000000000000000e+01 3.925935737120000102e+00 2.328838540579999949e-02 2.595257260259999921e-01 8.614546120580000022e-01 -1.901075549800000097e-01 -6.644543578789999794e-01 -5.765063085820000266e-01 6.861085070554982790e-02 3.912791410984893525e-02 8.965274995796317370e-01 -2.495723061141776056e-01 2.641099223664439277e-01 -8.233830290521445550e-01
8.800000000000000000e+01 1.000000000000000000e+01 -1.869062453339999930e-01 8.466061585690000113e-01 2.415037633830000030e-01 3.872458556370000221e-02 -1.827686243839999891e-01 8.803953864110000138e-01 -1.557709798749354335e-01 3.942749839714363991e-01 7.939034190868901053e-01 5.714684801855727386e-02 7.094236819485082446e-01 -5.508650263329860630e-01
8.900000000000000000e+01 1.000000000000000000e+01 -6.085510435240000238e-01 -5.288301140040000403e-01 -4.000054223989999991e-01 7.026160661829999876e-01 -5.216630827739999754e-01 2.102338973879999962e-01 -4.955071528285318050e-01 -5.504566419256878840e-01 5.113415168499149122e-01 8.528870544621340866e-01 2.125169491712653180e-01 -1.934430599263506079e-01
9.000000000000000000e+01 7.762745328030000280e+00 3.145691331139999769e-01 7.850793189650000503e-01 3.077283273029999822e-01 5.123481325119999541e-01 -7.369894521419999567e-01 -6.592373276839999519e-02 3.075367624463729022e-01 2.345589187571097967e-01 8.126519878580394929e-01 -4.234751009507164293e-02 -2.595659061461123573e-01 -8.607161133115450724e-01
9.100000000000000000e+01 1.000000000000000000e+01 3.948035077120000125e-01 -7.760419683889999698e-01 -2.277916890430000119e-01 7.627194834949999613e-01 3.706720592230000055e-01 1.481958342580000088e-01 5.661578879182767032e-01 -4.979449741657293593e-01 4.914428233761017895e-01 -3.743444733891186371e-01 -5.926783741627346114e-01 4.996992595762528855e-01
9.200000000000000000e+01 9.855487304909999580e+00 -3.639720748470000045e-01 6.592346500789999508e-01 -4.112280141490000096e-01 -4.745454084540000339e-02 1.097782178680000026e-01 -8.920183907490000230e-01 -6.258742561746786226e-01 5.834519053612089445e-01 6.355914049825030221e-02 -8.559276433204087153e-01 1.095026275026097645e-01 -2.557284573823552787e-01
9.300000000000000000e+01 8.381782727199999172e+00 5.011244235420000415e-01 -7.198537485610000397e-01 1.747689250230000102e-01 1.247037406970000067e-01 -1.823884906430000008e-01 -8.724582600539999566e-01 1.987223118124622767e-01 -3.332002478303150994e-01 8.058202789518351672e-01 -4.287183231080048951e-01 4.411700450664538531e-01 6.569395639664242781e-01
9.400000000000000000e+01 5.430373584159999822e+00 -7.528681416850000474e-01 -2.730730558869999824e-01 4.063473505579999756e-01 -1.708056237230000107e-01 -7.697898176839999829e-02 -7.872435718000000415e-01 -6.689294381983914572e-01 -1.606325230601897136e-01 5.772591282512329336e-01 -6.268192023059552254e-01 -9.983437378737343090e-03 -5.117135767431333360e-01
9.500000000000000000e+01 7.029301455539999743e+00 6.933660577589999541e-01 4.559835788059999895e-01 -1.946435758060000021e-01 1.431094821389999883e-01 9.939179363200000006e-02 -8.635327228019999968e-01 6.298555798284440899e-01 5.504437011815613845e-01 1.638820190710283953e-01 3.833057174878435336e-01 5.810363538592405730e-01 -5.399271230884858941e-01
9.600000000000000000e+01 9.015346011549999261e+00 -4.619084222939999762e-01 -6.183200318929999995e-01 -4.629481046230000119e-01 -1.073262341759999988e-01 -2.045570662650000038e-01 -8.698491168580000377e-01 -7.091189757525154791e-01 -5.541455292802437427e-01 8.544624357082334851e-03 -7.550875770115283991e-01 -1.084706738524055247e-01 -4.775739354956010652e-01
9.700000000000000000e+01 2.433166025799999854e+00 6.442444156279999445e-01 -5.496168937540000243e-01 -1.522644883100000013e-01 1.843977560879999922e-01 -1.691019274670000072e-01 -7.802938805689999535e-01 5.212637130545375586e-01 4.887225071189730818e-01 4.793208984473805168e-01 4.073003751379801751e-01 7.071903499709968344e-01 -7.378853306222542263e-02
9.800000000000000000e+01 1.000000000000000000e+01 5.692294435510000250e-01 5.694117389730000145e-01 -4.021792039800000107e-01 1.710250029250000026e-01 2.156313371949999946e-01 -7.871755326110000395e-01 6.694549008455257244e-01 4.227005767501460509e-01 4.279653702686098127e-01 4.121828003083365943e-01 -1.088297821802876181e-01 7.166960037787474258e-01
9.900000000000000000e+01 1.000000000000000000e+01 2.644418148279999992e-01 8.561125493469999848e-01 -8.450934516630000115e-02 1.978653324099999972e-02 1.492955212429999956e-01 -6.649968883569999933e-01 4.699627930416151733e-02 8.631147815821481606e-01 2.506476082912667547e-01 -3.718874593889023306e-01 4.908451057771408554e-01 -2.926983442454320072e-01
1.000000000000000000e+02 9.095259472520000443e+00 1.172487443970000043e-01 8.455479858219999700e-01 -2.568711454190000243e-01 2.808036706869999899e-03 1.132625727480000011e-01 -8.160892557850000228e-01 3.870733363512751657e-01 7.740372629321402576e-01 2.138270273251063058e-01 7.341856507713818702e-01 2.810080741461464249e-01 -2.466654845344492253e-01
1.010000000000000000e+02 1.000000000000000000e+01 1.409248530599999938e-01 7.930326605740000145e-01 -4.015462427320000138e-01 6.063411383200000282e-01 -6.336886688509999477e-01 -2.019631029429999891e-01 7.857037792749671512e-02 7.394574509447516819e-01 5.069806445548987739e-01 -8.614994169185040684e-01 2.559484104631490342e-01 -4.805376652295698797e-02
1.020000000000000000e+02 9.893627001729999648e+00 -6.530237780059999775e-01 -3.216202327600000133e-01 -4.126457510959999908e-01 4.314334591840000149e-02 2.199012028810000061e-02 2.745124567739999910e-01 -8.153446196440506943e-01 -1.868351635886066620e-01 -2.149226653469236276e-02 2.228294862315390312e-01 -5.326182183838700651e-02 1.587835035738104084e-01
1.030000000000000000e+02 9.701710086209999417e+00 -7.613862736419999555e-01 -2.935056171539999759e-01 2.188207018330000017e-02 -1.384330422020000062e-01 -6.043364447409999701e-02 -7.648560244369999594e-01 -7.410512717405792760e-01 -2.272381217913497786e-01 2.560064035137886718e-01 -5.445698388876215601e-01 -5.820783396003081228e-02 -5.548659381118644651e-01
1.040000000000000000e+02 1.000000000000000000e+01 -2.912899035259999825e-01 7.347085980340000155e-01 -4.305269655649999749e-01 -8.444783747299999810e-01 -2.867515256570000171e-01 -1.128447470330000008e-01 -5.160950072063302807e-01 6.323495340887785865e-01 3.791833465146510207e-01 3.523162003478670923e-01 -6.076548521479135934e-01 5.610106719984345736e-01
1.050000000000000000e+02 7.869993011750000100e+00 6.317162513209999553e-01 -5.764967958550000215e-01 -2.803319856640000274e-01 -5.292149176210000222e-02 5.055582595409999908e-02 3.738820255060000264e-01 8.047282177298529238e-01 -3.733696772666229569e-01 1.516824963051682240e-01 -3.302360961053565358e-01 -4.022869713966181066e-02 1.856612980005714897e-01
1.060000000000000000e+02 1.000000000000000000e+01 -6.304861038110000093e-01 6.124693242969999618e-01 -1.933095954569999941e-01 -6.535153058859999309e-02 1.044552641470000015e-01 -7.263906265530000184e-01 -3.573343080857028231e-01 6.020989593430764453e-01 5.654989260976006626e-01 2.886683177581104154e-01 3.165539309995627493e-01 5.994074391526417189e-01
1.070000000000000000e+02 7.887008075009999786e+00 6.228001414320000206e-01 6.262860265530000303e-01 -1.291989395370000127e-01 -7.267540805300000406e-02 -7.911817539000000343e-02 5.048692227529999466e-01 7.244631957776055398e-01 1.877727849344163202e-01 4.865192991050311666e-01 -4.050107621272533986e-01 3.177165665974626130e-01 -3.816803059345363902e-02
1.080000000000000000e+02 7.910749440390000053e+00 -7.001968259340000111e-01 -2.085440740520000114e-01 -5.255794650949999758e-01 -1.152093029379999967e-01 -3.461498628149999729e-02 -7.766384609130000394e-01 -8.128415558188704093e-01 -3.766541830699093318e-01 -8.614076564105047074e-02 -4.666440078213908715e-01 -4.185835599668823459e-01 -4.739935157552801481e-01
1.090000000000000000e+02 2.881492293630000034e+00 8.152549389809999880e-01 -3.666081466650000231e-01 -4.677486607580000344e-02 2.720111747180000150e-01 -7.108832445759999397e-02 -8.549598651130000393e-01 -3.198445746477066032e-01 -3.210948412013429065e-01 7.718986901246416288e-01 -8.003985121360602806e-01 -3.333388305484090153e-01 2.413450760164093933e-01
1.100000000000000000e+02 9.051823187760000167e+00 -8.461791580269999447e-01 1.659519689439999945e-01 -2.502408293339999923e-01 -1.518737441709999969e-01 2.204377110399999978e-02 -7.917564913910000168e-01 -8.046644967204729104e-01 3.720093366082677377e-01 1.424913938841045058e-01 -3.927159201336822836e-01 5.650937985120968454e-01 -4.205628473689471125e-01
1.110000000000000000e+02 3.691298706670000040e+00 -5.872605849340000184e-01 -3.773499974349999730e-01 6.226613691820000185e-02 -1.476448007620000114e-01 -9.400194161189999453e-02 -8.323525208530000441e-01 -3.503858214021652873e-01 3.305085184825150013e-01 5.090569539188266601e-01 -2.305753908327720647e-01 8.034665282419940491e-01 -1.572342146547237030e-01
1.120000000000000000e+02 8.793735788279999355e+00 -1.755699438170000015e-01 -8.132595261249999652e-01 7.712660099420000359e-02 2.285741694119999834e-02 1.199672745409999935e-01 5.745435917979999640e-01 -4.317264622090934423e-01 -5.235886856476085205e-01 4.874746400283025971e-01 5.744410473517020943e-01 -5.643352420968798105e-02 1.088470844294017886e-01
1.130000000000000000e+02 9.855159715850000168e+00 8.014681169759999557e-01 4.521024366560000285e-02 -4.069458088480000235e-01 2.165136319200000048e-01 -7.411665459190000527e-02 -8.521801737830000389e-01 7.538718597707515512e-01 1.232421459616481717e-02 4.914522690736846111e-01 2.997130960452059067e-01 -1.872000502735989558e-01 8.085237665075575286e-01
1.140000000000000000e+02 3.031959223979999951e+00 -2.926105015250000108e-01 -8.061765177599999888e-01 2.728708790070000223e-01 -9.529972314109999565e-02 -2.420936841740000123e-01 -8.469373934380000080e-01 -2.478326489080707462e-01 2.026656197341879517e-01 8.411335355505360489e-01 -2.320641286315377749e-01 8.319087239465174921e-01 1.976574124467101179e-01
1.150000000000000000e+02 1.000000000000000000e+01 -1.157667107569999992e-01 7.744385861150000494e-01 -2.585296188349999746e-01 1.992542190180000145e-02 -1.070975405549999954e-01 6.568871359810000143e-01 1.131459703103676190e-01 6.083259444787968429e-01 5.450982970721159893e-01 -4.296621487235035008e-01 -1.970621397002118164e-02 -5.083008145854163162e-01
1.160000000000000000e+02 2.999133446010000092e+00 1.021666414669999967e-01 8.189031440249999738e-01 2.123452419200000107e-01 2.920371081699999968e-02 2.466048023330000005e-01 -7.787481135479999983e-01 -4.491108542423428163e-01 5.281985947944585480e-02 7.222467629652575827e-01 -7.554276037829034118e-01 -3.112606887893248908e-01 2.369237309856938797e-02
1.170000000000000000e+02 1.000000000000000000e+01 4.023032944450000148e-01 -6.811483232299999635e-01 4.291724840200000224e-01 6.585131057459999715e-01 -4.874156606010000004e-01 3.551857290100000064e-01 1.612817060845724015e-01 -3.173683550084875349e-01 8.265987772322368476e-01 3.630104256432795801e-02 2.037560848227219501e-01 -8.686403913766108653e-01
1.180000000000000000e+02 8.949572328749999528e+00 -8.190280021629999796e-01 2.418426788230000068e-01 2.084201738070000087e-01 -2.836024117229999850e-02 7.149828198620000221e-03 -1.514366672000000136e-01 -4.841930314751431430e-01 4.381893323628975878e-01 5.884564008912291921e-01 3.779616906581870911e-02 1.487503200345425547e-01 -1.527348643071753387e-02
1.190000000000000000e+02 3.664610866159999869e+00 -1.443113005670000060e-01 8.635754843599999786e-01 1.277903229619999914e-01 -1.261264069060000041e-02 5.728342218279999787e-02 -2.168552469849999997e-01 -5.956704912263960372e-01 3.433859206984721801e-01 5.569394137666328071e-01 -2.133344820201025782e-01 -7.827773795215589234e-03 -6.995564338331503040e-02
1.200000000000000000e+02 8.014795937720000651e+00 6.945444266089999541e-01 -4.438843835399999826e-01 4.183861212340000274e-02 9.176789891999999338e-02 -5.432862501639999786e-02 -4.625493664229999857e-01 5.451630767922209797e-01 1.643529610888610354e-02 6.194375486597594183e-01 1.254954180735151081e-01 4.360695890515434159e-01 1.393523472364367466e-01
1.210000000000000000e+02 1.000000000000000000e+01 6.877862057889999603e-01 5.297018209239999775e-01 1.690715322069999971e-01 9.572954098439999393e-02 7.996174690960000664e-02 -5.857835537369999734e-01 3.641569615622817224e-01 6.093096382990557114e-01 5.275893658733331604e-01 -3.071290881184221000e-01 5.097998231129503566e-01 -6.690486814588890441e-02
1.220000000000000000e+02 8.257164184789999695e+00 -8.390737161219999907e-01 -3.211850557450000032e-01 5.287209924829999741e-02 7.701969560219999733e-02 2.315843003220000029e-02 3.482984313460000259e-01 -7.397574160467962345e-01 7.224251257515718061e-02 5.074839748934893979e-01 1.793483824179843700e-01 -3.065845297014939685e-01 4.025205005293561178e-02
1.230000000000000000e+02 9.652630523879999203e+00 -1.642907538080000118e-01 8.527167636939999573e-01 -2.363951546199999920e-01 1.833385804520000148e-02 -6.026702681119999738e-02 4.433613999170000208e-01 -3.735144472451215614e-01 8.088070077088501675e-01 1.277426396211200077e-01 3.120141840512870579e-01 -1.967298915671505388e-01 2.539332087466596999e-01
1.240000000000000000e+02 3.942687912989999877e+00 -8.704898420640000412e-01 1.508227004569999974e-01 1.717554886750000120e-01 -2.175244254969999902e-01 4.069121721389999669e-02 -6.490448869010000399e-01 7.868800116277704926e-02 -2.926386361844746011e-03 8.965487352667778076e-01 6.443637105758052153e-01 -7.005765398508782826e-02 2.238732892824201182e-01
1.250000000000000000e+02 9.218926168470000349e+00 2.879067694090000074e-01 -8.276590140149999719e-01 9.873583939709999757e-02 5.930883829369999749e-02 -1.718660514769999870e-01 -8.814445655000000546e-01 1.092023140244148399e-01 -4.431518875898640131e-01 7.545526995938603987e-01 -3.001864686190741649e-01 4.397595629087918678e-01 7.256029291627350553e-01
1.260000000000000000e+02 8.325276010670000559e+00 -4.086089493310000043e-01 -7.525467218860000251e-01 -2.769695974379999814e-01 -5.282756257309999953e-02 -7.354916434689999505e-02 -4.955374607140000109e-01 -8.761668399201261170e-02 -6.327407616949487501e-01 6.340050829246012265e-01 2.539548792557141388e-01 -1.001200610817514769e-01 4.233680415083900250e-01
1.270000000000000000e+02 5.336365487040000133e+00 1.812025580359999943e-01 -5.393881614159999893e-01 1.362275700070000005e-02 1.822078943699999981e-02 -5.779084669629999671e-02 -3.947828557609999733e-01 1.738907904007406570e-04 1.735311727679577365e-01 5.420760436049556485e-01 -9.155767406638661010e-02 3.885787343768824509e-01 1.220826890871614182e-02
1.280000000000000000e+02 1.000000000000000000e+01 -4.851626953220000149e-01 -6.137227052089999635e-01 -4.138850232140000029e-01 -4.382476380849999881e-02 -4.571288755320000036e-02 -6.015599207070000398e-01 -3.027202529825213095e-01 -7.256853568831360679e-01 4.063009026556000935e-01 1.585895795916149875e-01 -3.286826496797228825e-01 4.823916222500085338e-01
1.290000000000000000e+02 3.023092521620000195e+00 6.671010915459999469e-01 -5.793565795920000427e-01 1.697148832220000125e-01 1.432637770200000105e-01 -1.509061371819999942e-01 -7.570259280229999499e-01 5.383192007582444649e-01 2.733782522015248406e-01 6.670515898427580304e-01 4.439778568139838288e-01 6.402879656568369882e-01 -9.643864036368277048e-02
1.300000000000000000e+02 6.773338621219999744e+00 4.025827954039999934e-01 -6.811457201920000371e-01 4.223394275569999912e-01 1.045761310279999939e-01 -1.614268918579999934e-01 -8.441244795400000278e-01 -2.823840820173054156e-02 -5.081033476758497480e-01 7.385367775037409155e-01 -8.103287419983516982e-01 -2.895931744495088278e-01 -9.510030867348236161e-02
1.310000000000000000e+02 4.557435049629999568e+00 3.971060837800000076e-01 7.001832115030000026e-01 1.295026734399999935e-01 9.000731510739999608e-02 1.867350037649999905e-01 -8.092312380749999701e-01 -2.417853250893509387e-01 2.190521295248798461e-01 7.471791853239597714e-01 -7.897145526728294174e-01 -1.919627362774088408e-01 1.932037996265118240e-01
1.320000000000000000e+02 4.668109777369999769e+00 -5.557722929889999941e-01 -4.947738997539999906e-01 5.062765513710000276e-01 -1.812610851789999908e-02 -1.553841763909999917e-02 -9.568128643100000386e-02 -5.588078673288172649e-01 -1.122693746923999203e-01 6.965122790703122124e-01 -7.426289946028295785e-02 3.898007401581157771e-02 -5.186986021334595576e-02
1.330000000000000000e+02 3.682614418670000056e+00 -6.783545400870000242e-01 3.463488770490000257e-01 -1.819843588049999961e-01 -1.549093156040000085e-01 9.838406536429999960e-02 -8.150959213720000429e-01 -7.209028358553671856e-01 2.626286768258692672e-01 1.567354869997003297e-01 -6.578835311477424508e-01 1.711816807521702455e-01 -4.857404378736320805e-01
1.340000000000000000e+02 9.907235685299999872e+00 4.912689630279999942e-01 -7.537346069920000113e-01 2.321525766570000163e-02 3.610054189549999903e-01 -7.490600663619999544e-01 3.443604281370000186e-01 2.055640899374875374e-01 -5.016091107876524680e-01 7.184230681849490541e-01 7.996212266202813446e-01 -2.009212635084288434e-01 3.608829981518183461e-01
1.350000000000000000e+02 4.738633777419999582e+00 -2.387747120740000006e-01 8.066053700569999485e-01 1.728839572489999921e-01 4.598330802759999919e-02 -1.609717672980000014e-01 7.904974945599999581e-01 1.644111174986680191e-01 -1.593598538721318486e-02 8.427511362222745994e-01 -4.543271397261599565e-01 6.559719618363680782e-01 -1.272803941481419898e-01
1.360000000000000000e+02 1.000000000000000000e+01 8.642910835320000151e-01 8.533867181700000026e-02 -2.360471012729999929e-01 6.716613584170000317e-01 -5.435566234059999724e-01 -2.434372235230000125e-01 6.649610999938629918e-01 2.311857602561915859e-01 5.606958888227757676e-01 -8.320147472192084281e-01 -4.194098715645360950e-03 3.370138481647542150e-01
1.370000000000000000e+02 9.300742771430000388e+00 -4.819148943320000211e-01 -6.214283028599999481e-01 1.972034110620000114e-01 -9.648667041279999912e-02 -1.252789754049999926e-01 -7.358764231729999494e-01 -3.275595829485314359e-01 -2.006360072164886377e-01 7.139707266629246041e-01 -1.108596886644979372e-02 6.403964696267896439e-01 3.953328627643358240e-01
1.380000000000000000e+02 9.462256778160000437e+00 6.702220119739999982e-01 4.005402676379999916e-01 7.827093883800000096e-02 1.551353365179999888e-01 8.229724628890000560e-02 -8.366221752870000028e-01 6.565906452245036107e-01 3.103971311618078377e-01 2.971510335958071347e-01 5.858855881558767686e-01 9.721032652945632568e-02 -6.148696638633133205e-01
1.390000000000000000e+02 4.948237856010000435e+00 6.919240478489999679e-01 -5.309005303499999551e-01 -9.618485380329999668e-02 -1.196609484939999968e-01 9.021016298350000018e-02 6.709374555799999529e-01 -7.017151145802122403e-02 -6.356542931046635925e-01 6.007373517959163634e-01 5.137197507865692847e-01 4.560902544096593902e-01 2.621798745918355739e-02
1.400000000000000000e+02 1.000000000000000000e+01 -8.264904352749999905e-01 -2.792867839320000156e-01 -2.211615986559999913e-01 1.296119785260000101e-01 4.771822844399999791e-02 6.009089405759999725e-01 -5.749368563259735776e-01 -5.000473259492812517e-01 4.789574960792248315e-01 -1.283625536156797198e-01 4.990167590080659688e-01 -3.386342838664726518e-01
1.410000000000000000e+02 1.000000000000000000e+01 1.227156230869999934e-02 -6.306490454109999755e-01 -6.089767370169999472e-01 5.410264541940000386e-03 -8.375652117500000104e-02 -6.114523763010000224e-01 2.999463327265246004e-01 -8.237647966168671898e-01 1.285430991793424724e-02 4.743116836442726192e-01 -3.899853626298617204e-01 6.211503809448280095e-02
1.420000000000000000e+02 5.094370474999999843e+00 -3.894579721549999707e-02 8.739492998929999645e-01 2.114139212430000137e-01 -1.995110866409999933e-02 1.936737293859999987e-01 -7.833625997130000407e-01 -2.427415416300839623e-01 7.217853296970572208e-01 4.796899850749880012e-01 -4.353797166764696858e-01 5.176274648889493957e-01 -4.405347122167576623e-01
1.430000000000000000e+02 1.000000000000000000e+01 -8.575871514789999983e-01 -1.545284108499999920e-01 -2.250894219179999933e-01 -9.264382154179999496e-02 2.459010062259999949e-02 -4.286247126789999862e-01 -6.335026951113287286e-01 -2.827949649178750358e-01 5.733248146542003765e-01 5.667003981935414547e-02 -1.699754276342166359e-01 4.010031865178506627e-01
1.440000000000000000e+02 7.341620010859999823e+00 6.330107441029999560e-01 2.791744010309999968e-01 -5.273235665729999466e-01 1.040591622049999998e-01 3.425502357349999999e-02 -7.966246220899999564e-01 6.863652246980332938e-01 -1.223152690402689799e-02 5.342885552481703160e-01 4.019567071736455666e-01 -4.191944475299305695e-01 5.561648362323520223e-01
1.450000000000000000e+02 3.183489594690000146e+00 1.709628840559999918e-01 8.688904498539999910e-01 -8.630093521289999847e-02 8.153990875869999988e-02 2.552161590929999946e-01 -8.567351942830000455e-01 -9.284065493851731410e-03 -2.551811576112547053e-01 8.523163473077719487e-01 -1.254990820004518448e-01 -8.104935048717377688e-01 3.648691500339290572e-01
1.460000000000000000e+02 8.138209420180000819e+00 8.313687848530000313e-01 3.982920866800000043e-02 -2.740411222349999898e-01 5.639789387880000254e-02 7.329398990879999569e-04 -3.248160136409999899e-01 7.589327057485398820e-01 3.685009944846533991e-01 2.368272031976090264e-01 1.293871840775770443e-01 2.916147819245912820e-01 -8.310522190328256675e-02
1.470000000000000000e+02 7.025600004060000181e+00 5.233590519290000076e-01 1.673061437080000102e-01 5.778699856969999882e-01 1.229726667119999950e-01 4.928385158109999803e-02 -7.896942284019999869e-01 3.357362055552867708e-01 2.649255941108812351e-01 6.729973203416786953e-01 1.276331040052469668e-01 5.765158944435526678e-01 -5.408394986489265532e-01
1.480000000000000000e+02 4.677869228209999619e+00 -7.420971035990000519e-01 4.230172740219999977e-02 3.887427114190000199e-01 -1.828904219559999988e-01 -6.573509879639999678e-03 -7.683268177769999596e-01 -7.320416142231261913e-02 -2.167772921466741554e-01 8.070112758391847496e-01 5.877621466435971609e-01 -5.262179994222281332e-01 3.805906422314454113e-02
1.490000000000000000e+02 6.513440352439999970e+00 -5.784572410930000075e-01 4.627972627239999859e-02 5.100570906410000216e-01 -1.306598082780000003e-01 7.961959337369999348e-03 -7.316341421830000469e-01 -6.966756263177333042e-02 -9.040256284621536395e-03 7.694007622900884691e-01 7.312627331168582989e-01 -1.090081379623757674e-01 -7.613105296968206148e-02
1.500000000000000000e+02 9.463306348410000624e+00 -7.167885466150000218e-01 -5.199874441899999811e-01 7.441905472889999429e-02 1.352436823060000071e-01 9.013487491480000335e-02 7.400408263379999463e-01 -2.759139539186016843e-01 -4.978845920622974042e-01 6.824173073703699854e-01 -5.793962010336739521e-01 2.962942394593408579e-01 -3.880532692827922681e-01

